MLC at HECKTOR 2022: The Effect and Importance of Training Data when Analyzing Cases of Head and Neck Tumors using Machine Learning

Head and neck cancers are the fifth most common cancer worldwide, and recently, analysis of Positron Emission Tomography (PET) and Computed Tomography (CT) images has been proposed to identify patients with a prognosis. Even though the results look promising, more research is needed to further validate and improve the results. This paper presents the work done by team MLC for the 2022 version of the HECKTOR grand challenge held at MICCAI 2022. For Task 1, the automatic segmentation task, our approach was, in contrast to earlier solutions using 3D segmentation, to keep it as simple as possible using a 2D model, analyzing every slice as a standalone image. In addition, we were interested in understanding how different modalities influence the results. We proposed two approaches; one using only the CT scans to make predictions and another using a combination of the CT and PET scans. For Task 2, the prediction of recurrence-free survival, we first proposed two approaches, one where we only use patient data and one where we combined the patient data with segmentations from the image model. For the prediction of the first two approaches, we used Random Forest. In our third approach, we combined patient data and image data using XGBoost. Low kidney function might worsen cancer prognosis. In this approach, we therefore estimated the kidney function of the patients and included it as a feature. Overall, we conclude that our simple methods were not able to compete with the highest-ranking submissions, but we still obtained reasonably good scores. We also got interesting insights into how the combination of different modalities can influence the segmentation and predictions.

==> data/Correlation.dat <==
X Y value

0   1 0.16
0   2 0.076
1   2 0.14
0   3 1
1   3 0.16
2   3 0.076
0   4 -0.48
1   4 -0.1
2   4 -0.047
3   4 -0.48
0   5 -0.063
1   5 -0.1
2   5 -0.17
3   5 -0.064
4   5 -0.094
0   6 0.019 
1   6 -0.1 
2   6 -0.083 
3   6 0.019 
4   6 -0.09 
5   6 0.026 
0   7 -0.14
1   7 -0.012
2   7 0.19
3   7 -0.14
4   7 0.28
5   7 -0.34
6   7 -0.13
0   8 0.28
1   8 0.18
2   8 0.04
3   8 0.28
4   8 -0.26
5   8 -0.067
6   8 0.069
7   8 -0.14
0   9 -0.0051
1   9 0.14
2   9 0.13
3   9 -0.0042
4   9 0.0087
5   9 0.12
6   9 -0.031
7   9 0.0088
8   9 0.0002
0   10 -0.4
1   10 -0.15
2   10 0.11
3   10 -0.4
4   10 0.28
5   10 -0.02
6   10 -0.021
7   10 0.24
8   10 -0.43
9   10 -0.055
0   11 -0.058
1   11 -0.1
2   11 0.0011
3   11 -0.051
4   11 0.15
5   11 0.039
6   11 -0.11
7   11 0.11
8   11 -0.081
9   11 0.094
10   11 0.12
0   12 0.071
1   12 0.2
2   12 0.18
3   12 0.071
4   12 -0.035
5   12 -0.0353
6   12 -0.097
7   12 -0.017
8   12 0.033
9   12 0.17
10   12 -0.09
11   12 -0.11
0   13 -0.15
1   13 0.018
2   13 0.18
3   13 -0.15
4   13 0.28
5   13 -0.19
6   13 -0.52
7   13 0.9
8   13 -0.17
9   13 0.042
10   13 0.23
11   13 0.15
12   13 0.022
0   14 -0.18
1   14 -0.084
2   14 0.082
3   14 -0.18
4   14 0.28
5   14 0.011
6   14 -0.18
7   14 0.2
8   14 -0.32
9   14 -0.13
10   14 0.21
11   14 0.16
12   14 -0.09
13   14 0.26
